Parsing linearizations appreciate PoS tags - but some are fussy about errors

PoS tags, once taken for granted as a useful resource for syntactic parsing, have become more situational with the popularization of deep learning. Recent work on the impact of PoS tags on graph- and transition-based parsers suggests that they are only useful when tagging accuracy is prohibitively high, or in low-resource scenarios. However, such an analysis is lacking for the emerging sequence labeling parsing paradigm, where it is especially relevant as some models explicitly use PoS tags for encoding and decoding. We undertake a study and uncover some trends. Among them, PoS tags are generally more useful for sequence labeling parsers than for other paradigms, but the impact of their accuracy is highly encoding-dependent, with the PoS-based head-selection encoding being best only when both tagging accuracy and resource availability are high.

==> code/error-control/accuracies.csv <==
treebank,split,target accuracy,actual accuracy,difference
UD_Ancient_Greek-Perseus,test,75,75.01,-0.010000000000005
UD_Ancient_Greek-Perseus,dev,75,74.59,0.409999999999997
UD_Ancient_Greek-Perseus,train,75,75.5,-0.5
UD_Ancient_Greek-Perseus,test,80,79.97,0.030000000000001
UD_Ancient_Greek-Perseus,dev,80,79.48,0.519999999999996
UD_Ancient_Greek-Perseus,train,80,80.31,-0.310000000000002
UD_Ancient_Greek-Perseus,test,85,84.98,0.019999999999996
UD_Ancient_Greek-Perseus,dev,85,84.94,0.060000000000002
UD_Ancient_Greek-Perseus,train,85,85.24,-0.239999999999995
UD_Ancient_Greek-Perseus,test,90,89.97,0.030000000000001
UD_Ancient_Greek-Perseus,dev,90,89.91,0.090000000000003
UD_Ancient_Greek-Perseus,train,90,90.09,-0.090000000000003
UD_Ancient_Greek-Perseus,test,95,94.96,0.040000000000006
UD_Ancient_Greek-Perseus,dev,95,94.96,0.040000000000006
UD_Ancient_Greek-Perseus,train,95,95,0
UD_Ancient_Greek-Perseus,test,97.5,97.46,0.040000000000006
UD_Ancient_Greek-Perseus,dev,97.5,97.54,-0.040000000000006
UD_Ancient_Greek-Perseus,train,97.5,97.53,-0.030000000000001
UD_Ancient_Greek-Perseus,test,100,100,0
UD_Ancient_Greek-Perseus,dev,100,100,0
UD_Ancient_Greek-Perseus,train,100,100,0
UD_Armenian-ArmTDP,test,75,75.05,-0.049999999999997
UD_Armenian-ArmTDP,dev,75,74.94,0.060000000000002
UD_Armenian-ArmTDP,train,75,75.19,-0.189999999999998
UD_Armenian-ArmTDP,test,80,80.02,-0.019999999999996
UD_Armenian-ArmTDP,dev,80,80.09,-0.090000000000003
UD_Armenian-ArmTDP,train,80,80.14,-0.140000000000001
UD_Armenian-ArmTDP,test,85,85,0
UD_Armenian-ArmTDP,dev,85,84.98,0.019999999999996
UD_Armenian-ArmTDP,train,85,85.21,-0.209999999999994
UD_Armenian-ArmTDP,test,90,89.97,0.030000000000001
UD_Armenian-ArmTDP,dev,90,90.04,-0.040000000000006
UD_Armenian-ArmTDP,train,90,90.11,-0.109999999999999
UD_Armenian-ArmTDP,test,95,95.03,-0.030000000000001
UD_Armenian-ArmTDP,dev,95,95.06,-0.060000000000002
UD_Armenian-ArmTDP,train,95,95.01,-0.010000000000005
UD_Armenian-ArmTDP,test,97.5,97.5,0
UD_Armenian-ArmTDP,dev,97.5,97.46,0.040000000000006
UD_Armenian-ArmTDP,train,97.5,97.46,0.040000000000006
UD_Armenian-ArmTDP,test,100,100,0
UD_Armenian-ArmTDP,dev,100,100,0
UD_Armenian-ArmTDP,train,100,100,0
UD_Basque-BDT,test,75,74.95,0.049999999999997
UD_Basque-BDT,dev,75,75.1,-0.099999999999994
UD_Basque-BDT,train,75,75.02,-0.019999999999996
UD_Basque-BDT,test,80,79.99,0.010000000000005
UD_Basque-BDT,dev,80,80.02,-0.019999999999996
UD_Basque-BDT,train,80,80.04,-0.040000000000006
UD_Basque-BDT,test,85,85.03,-0.030000000000001
UD_Basque-BDT,dev,85,85.03,-0.030000000000001
UD_Basque-BDT,train,85,84.97,0.030000000000001
UD_Basque-BDT,test,90,90.02,-0.019999999999996
UD_Basque-BDT,dev,90,90,0
UD_Basque-BDT,train,90,90.08,-0.079999999999998
UD_Basque-BDT,test,95,95.04,-0.040000000000006
UD_Basque-BDT,dev,95,95.01,-0.010000000000005
UD_Basque-BDT,train,95,95.01,-0.010000000000005
UD_Basque-BDT,test,97.5,97.55,-0.049999999999997
UD_Basque-BDT,dev,97.5,97.48,0.019999999999996
UD_Basque-BDT,train,97.5,97.45,0.049999999999997
UD_Basque-BDT,test,100,100,0
UD_Basque-BDT,dev,100,100,0
UD_Basque-BDT,train,100,100,0
UD_Bhojpuri-BHTB,test,75,75.03,-0.030000000000001
UD_Bhojpuri-BHTB,dev,75,74.93,0.069999999999993
UD_Bhojpuri-BHTB,train,75,75.01,-0.010000000000005
UD_Bhojpuri-BHTB,test,80,79.98,0.019999999999996
UD_Bhojpuri-BHTB,dev,80,80.09,-0.090000000000003
UD_Bhojpuri-BHTB,train,80,80.07,-0.069999999999993
UD_Bhojpuri-BHTB,test,85,84.98,0.019999999999996
UD_Bhojpuri-BHTB,dev,85,84.96,0.040000000000006
UD_Bhojpuri-BHTB,train,85,84.96,0.040000000000006
UD_Bhojpuri-BHTB,test,90,90.04,-0.040000000000006
UD_Bhojpuri-BHTB,dev,90,89.97,0.030000000000001
UD_Bhojpuri-BHTB,train,90,90,0
UD_Bhojpuri-BHTB,test,95,95.05,-0.049999999999997
UD_Bhojpuri-BHTB,dev,95,95.13,-0.129999999999995
UD_Bhojpuri-BHTB,train,95,95.01,-0.010000000000005
UD_Bhojpuri-BHTB,test,97.5,97.5,0
UD_Bhojpuri-BHTB,dev,97.5,97.42,0.079999999999998
UD_Bhojpuri-BHTB,train,97.5,97.51,-0.010000000000005
UD_Bhojpuri-BHTB,test,100,100,0
UD_Bhojpuri-BHTB,dev,100,100,0
UD_Bhojpuri-BHTB,train,100,100,0
UD_Guajajara-TuDeT,test,75,74.96,0.040000000000006
UD_Guajajara-TuDeT,dev,75,74.88,0.120000000000005
UD_Guajajara-TuDeT,train,75,74.96,0.040000000000006
UD_Guajajara-TuDeT,test,80,80,0
UD_Guajajara-TuDeT,dev,80,80.09,-0.090000000000003
UD_Guajajara-TuDeT,train,80,80.02,-0.019999999999996
UD_Guajajara-TuDeT,test,85,85.04,-0.040000000000006
UD_Guajajara-TuDeT,dev,85,84.83,0.170000000000002
UD_Guajajara-TuDeT,train,85,84.99,0.010000000000005
UD_Guajajara-TuDeT,test,90,89.92,0.079999999999998
UD_Guajajara-TuDeT,dev,90,90.05,-0.049999999999997
UD_Guajajara-TuDeT,train,90,89.97,0.030000000000001
UD_Guajajara-TuDeT,test,95,94.96,0.040000000000006
UD_Guajajara-TuDeT,dev,95,94.79,0.209999999999994
UD_Guajajara-TuDeT,train,95,95.02,-0.019999999999996
UD_Guajajara-TuDeT,test,97.5,97.48,0.019999999999996
UD_Guajajara-TuDeT,dev,97.5,97.63,-0.129999999999995
UD_Guajajara-TuDeT,train,97.5,97.51,-0.010000000000005
UD_Guajajara-TuDeT,test,100,100,0
UD_Guajajara-TuDeT,dev,100,100,0
UD_Guajajara-TuDeT,train,100,100,0
UD_Kiche-IU,test,75,75.03,-0.030000000000001
UD_Kiche-IU,dev,75,75.19,-0.189999999999998
UD_Kiche-IU,train,75,75.11,-0.109999999999999
UD_Kiche-IU,test,80,79.97,0.030000000000001
UD_Kiche-IU,dev,80,79.96,0.040000000000006
UD_Kiche-IU,train,80,80.5,-0.5
UD_Kiche-IU,test,85,84.91,0.090000000000003
UD_Kiche-IU,dev,85,85.02,-0.019999999999996
UD_Kiche-IU,train,85,85.43,-0.430000000000007
UD_Kiche-IU,test,90,89.95,0.049999999999997
UD_Kiche-IU,dev,90,89.98,0.019999999999996
UD_Kiche-IU,train,90,90.13,-0.129999999999995
UD_Kiche-IU,test,95,94.96,0.040000000000006
UD_Kiche-IU,dev,95,95.04,-0.040000000000006
UD_Kiche-IU,train,95,95.01,-0.010000000000005
UD_Kiche-IU,test,97.5,97.55,-0.049999999999997
UD_Kiche-IU,dev,97.5,97.52,-0.019999999999996
UD_Kiche-IU,train,97.5,97.55,-0.049999999999997
UD_Kiche-IU,test,100,100,0
UD_Kiche-IU,dev,100,100,0
UD_Kiche-IU,train,100,100,0
UD_Ligurian-GLT,test,75,75.05,-0.049999999999997
UD_Ligurian-GLT,dev,75,75,0
UD_Ligurian-GLT,train,75,75.09,-0.090000000000003
UD_Ligurian-GLT,test,80,79.99,0.010000000000005
UD_Ligurian-GLT,dev,80,80.07,-0.069999999999993
UD_Ligurian-GLT,train,80,79.99,0.010000000000005
UD_Ligurian-GLT,test,85,84.98,0.019999999999996
UD_Ligurian-GLT,dev,85,85.14,-0.140000000000001
UD_Ligurian-GLT,train,85,84.9,0.099999999999994
UD_Ligurian-GLT,test,90,90.02,-0.019999999999996
UD_Ligurian-GLT,dev,90,90.03,-0.030000000000001
UD_Ligurian-GLT,train,90,89.96,0.040000000000006
UD_Ligurian-GLT,test,95,95.01,-0.010000000000005
UD_Ligurian-GLT,dev,95,95.1,-0.099999999999994
UD_Ligurian-GLT,train,95,94.94,0.060000000000002
UD_Ligurian-GLT,test,97.5,97.46,0.040000000000006
UD_Ligurian-GLT,dev,97.5,97.47,0.030000000000001
UD_Ligurian-GLT,train,97.5,97.53,-0.030000000000001
UD_Ligurian-GLT,test,100,100,0
UD_Ligurian-GLT,dev,100,100,0
UD_Ligurian-GLT,train,100,100,0
UD_Skolt_Sami-Giellagas,test,75,75.03,-0.030000000000001
UD_Skolt_Sami-Giellagas,dev,75,74.81,0.189999999999998
UD_Skolt_Sami-Giellagas,train,75,75.03,-0.030000000000001
UD_Skolt_Sami-Giellagas,test,80,80.03,-0.030000000000001
UD_Skolt_Sami-Giellagas,dev,80,79.77,0.230000000000004
UD_Skolt_Sami-Giellagas,train,80,79.9,0.099999999999994
UD_Skolt_Sami-Giellagas,test,85,84.89,0.109999999999999
UD_Skolt_Sami-Giellagas,dev,85,85.11,-0.109999999999999
UD_Skolt_Sami-Giellagas,train,85,84.98,0.019999999999996
UD_Skolt_Sami-Giellagas,test,90,90.01,-0.010000000000005
UD_Skolt_Sami-Giellagas,dev,90,90.08,-0.079999999999998
UD_Skolt_Sami-Giellagas,train,90,90.05,-0.049999999999997
UD_Skolt_Sami-Giellagas,test,95,95.01,-0.010000000000005
UD_Skolt_Sami-Giellagas,dev,95,95.04,-0.040000000000006
UD_Skolt_Sami-Giellagas,train,95,94.92,0.079999999999998
UD_Skolt_Sami-Giellagas,test,97.5,97.57,-0.069999999999993
UD_Skolt_Sami-Giellagas,dev,97.5,97.33,0.170000000000002
UD_Skolt_Sami-Giellagas,train,97.5,97.53,-0.030000000000001
UD_Skolt_Sami-Giellagas,test,100,100,0
UD_Skolt_Sami-Giellagas,dev,100,100,0
UD_Skolt_Sami-Giellagas,train,100,100,0
UD_Bulgarian-BTB,test,75,75.03,-0.030000000000001
UD_Bulgarian-BTB,dev,75,75.02,-0.019999999999996
UD_Bulgarian-BTB,train,75,75.09,-0.090000000000003
UD_Bulgarian-BTB,test,80,79.98,0.019999999999996
UD_Bulgarian-BTB,dev,80,79.96,0.040000000000006
UD_Bulgarian-BTB,train,80,80.03,-0.030000000000001
UD_Bulgarian-BTB,test,85,85.03,-0.030000000000001
UD_Bulgarian-BTB,dev,85,85.02,-0.019999999999996
UD_Bulgarian-BTB,train,85,85.07,-0.069999999999993
UD_Bulgarian-BTB,test,90,90.04,-0.040000000000006
UD_Bulgarian-BTB,dev,90,90.03,-0.030000000000001
UD_Bulgarian-BTB,train,90,89.99,0.010000000000005
UD_Bulgarian-BTB,test,95,94.98,0.019999999999996
UD_Bulgarian-BTB,dev,95,95,0
UD_Bulgarian-BTB,train,95,94.95,0.049999999999997
UD_Bulgarian-BTB,test,97.5,97.52,-0.019999999999996
UD_Bulgarian-BTB,dev,97.5,97.5,0
UD_Bulgarian-BTB,train,97.5,97.46,0.040000000000006
UD_Bulgarian-BTB,test,100,100,0
UD_Bulgarian-BTB,dev,100,100,0
UD_Bulgarian-BTB,train,100,100,0
UD_Turkish-BOUN,test,75,74.98,0.019999999999996
UD_Turkish-BOUN,dev,75,75.03,-0.030000000000001
UD_Turkish-BOUN,train,75,74.98,0.019999999999996
UD_Turkish-BOUN,test,80,80.03,-0.030000000000001
UD_Turkish-BOUN,dev,80,80.08,-0.079999999999998
UD_Turkish-BOUN,train,80,79.99,0.010000000000005
UD_Turkish-BOUN,test,85,84.99,0.010000000000005
UD_Turkish-BOUN,dev,85,85.02,-0.019999999999996
UD_Turkish-BOUN,train,85,85.03,-0.030000000000001
UD_Turkish-BOUN,test,90,90.01,-0.010000000000005
UD_Turkish-BOUN,dev,90,90,0
UD_Turkish-BOUN,train,90,90.03,-0.030000000000001
UD_Turkish-BOUN,test,95,95.01,-0.010000000000005
UD_Turkish-BOUN,dev,95,95.06,-0.060000000000002
UD_Turkish-BOUN,train,95,95.04,-0.040000000000006
UD_Turkish-BOUN,test,97.5,97.51,-0.010000000000005
UD_Turkish-BOUN,dev,97.5,97.49,0.010000000000005
UD_Turkish-BOUN,train,97.5,97.54,-0.040000000000006
UD_Turkish-BOUN,test,100,100,0
UD_Turkish-BOUN,dev,100,100,0
UD_Turkish-BOUN,train,100,100,0
UD_Vietnamese-VTB,test,75,74.98,0.019999999999996
UD_Vietnamese-VTB,dev,75,75.06,-0.060000000000002
UD_Vietnamese-VTB,train,75,74.98,0.019999999999996
UD_Vietnamese-VTB,test,80,79.97,0.030000000000001
UD_Vietnamese-VTB,dev,80,79.97,0.030000000000001
UD_Vietnamese-VTB,train,80,80.02,-0.019999999999996
UD_Vietnamese-VTB,test,85,85.01,-0.010000000000005
UD_Vietnamese-VTB,dev,85,85.1,-0.099999999999994
UD_Vietnamese-VTB,train,85,85,0
UD_Vietnamese-VTB,test,90,90.01,-0.010000000000005
UD_Vietnamese-VTB,dev,90,90.03,-0.030000000000001
UD_Vietnamese-VTB,train,90,90.09,-0.090000000000003
UD_Vietnamese-VTB,test,95,95.02,-0.019999999999996
UD_Vietnamese-VTB,dev,95,95.03,-0.030000000000001
UD_Vietnamese-VTB,train,95,95.03,-0.030000000000001
UD_Vietnamese-VTB,test,97.5,97.52,-0.019999999999996
UD_Vietnamese-VTB,dev,97.5,97.52,-0.019999999999996
UD_Vietnamese-VTB,train,97.5,97.48,0.019999999999996
UD_Vietnamese-VTB,test,100,100,0
UD_Vietnamese-VTB,dev,100,100,0
UD_Vietnamese-VTB,train,100,100,0
UD_Welsh-CCG,test,75,75.01,-0.010000000000005
UD_Welsh-CCG,dev,75,74.99,0.010000000000005
UD_Welsh-CCG,train,75,74.96,0.040000000000006
UD_Welsh-CCG,test,80,80.05,-0.049999999999997
UD_Welsh-CCG,dev,80,79.99,0.010000000000005
UD_Welsh-CCG,train,80,79.96,0.040000000000006
UD_Welsh-CCG,test,85,85.04,-0.040000000000006
UD_Welsh-CCG,dev,85,84.99,0.010000000000005
UD_Welsh-CCG,train,85,85.01,-0.010000000000005
UD_Welsh-CCG,test,90,90.02,-0.019999999999996
UD_Welsh-CCG,dev,90,90.05,-0.049999999999997
UD_Welsh-CCG,train,90,89.93,0.069999999999993
UD_Welsh-CCG,test,95,94.99,0.010000000000005
UD_Welsh-CCG,dev,95,94.96,0.040000000000006
UD_Welsh-CCG,train,95,95.02,-0.019999999999996
UD_Welsh-CCG,test,97.5,97.49,0.010000000000005
UD_Welsh-CCG,dev,97.5,97.5,0
UD_Welsh-CCG,train,97.5,97.53,-0.030000000000001
UD_Welsh-CCG,test,100,100,0
UD_Welsh-CCG,dev,100,100,0
UD_Welsh-CCG,train,100,100,0
,,,,-0.010674603174603

